GalactICS with Gas

We present a new version of the GalactICS code that can generate self-consistent equilibrium galaxy models with a two-component stellar disc and a gas disc as well as a centrally-concentrated bulge and extended dark halo. The models can serve as initial conditions for simulations of isolated galaxies that include both hydrodynamics and collisionless dynamics. We test the code by evolving a pair of simple gas disc-halo models, which differ only in the initial temperature of the gas component. The models are similar to the ones considered in the Wang et al. except that here, the halo is live whereas they included the halo as a fixed potential. We find that the basic structural properties of the models, such as the rotation curve and surface density profiles, are well-preserved over 1.5 Gyr. We also construct a Milky Way model that includes thin and thick stellar disc components, a gas disc, a bulge, and a dark halo. Bar formation occurs in all disc-like components at about 1 Gyr. The bar is strongest in the thin disc while the gas disc contains the most prominent spiral features. The length of the bar in our model is comparable to what has been inferred for the Galactic bar.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
